A spectroscopic survey of Ly$\alpha$ emitters and Ly$\alpha$ luminosity function at Redshifts 3.7 and 4.8

We present a spectroscopic survey of Ly$\alpha$ emitters (LAEs) at $z\sim3.7$ and $z\sim4.8$. The LAEs are selected using the narrowband technique based on the combination of deep narrowband and broadband imaging data in two deep fields, and then spectroscopically confirmed with the MMT multi-fiber spectrograph Hectospec. The sample consists of 71 LAEs at $z\sim3.7$ and 69 LAEs at $z\sim4.8$ over $\sim 1.5$ deg$^2$, making it one of the largest spectroscopically confirmed sample of LAEs at the two redshifts. Their Ly$\alpha$ luminosities are measured using the secure redshifts and deep photometric data, and span a range of $\sim 10^{42.5}$ - $10^{43.6} \,\rm erg\, s^{-1}$, so these LAEs represent the most luminous galaxies at the redshifts in terms of Ly$\alpha$ luminosity. We estimate and correct sample incompletenesses and derive reliable Ly$\alpha$ luminosity function (LF)s at $z\sim3.7$ and 4.8 based on the two spectroscopic samples. We find that our Ly$\alpha$ LFs are roughly consistent (within a factor of $2-3$) with previous measurements at similar redshifts that were derived from either photometric samples or spectroscopic samples. By comparing with previous studies in different redshifts, we find that the Ly$\alpha$ LFs decrease mildly from $z\sim3.1$ to $z\sim5.7$, supporting the previous claim of the slow LF evolution between $z\sim2$ and $z\sim6$. At $z>5.7$, the LF declines rapidly towards higher redshift, partly due to the effect of cosmic reionization.

==> tab2.txt <==
Title: A spectroscopic survey of Ly{alpha} emitters and Ly{alpha} luminosity function at Redshifts 3.7 and 4.8
Authors: Weiyang Liu, Linhua Jiang
Table: Properties of the z~3.7 LAEs
================================================================================
Byte-by-byte Description of file: tab2.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---       Num    Number identifier
   4-  5 I2     h         RAh    Hour of Right Ascension (J2000)
   7-  8 I2     min       RAm    Minute of Right Ascension (J2000)
  10- 14 F5.2   s         RAs    Second of Right Ascension (J2000)
  16- 16 A1     ---       DE-    Sign of Declination (J2000)
  18- 19 I2     deg       DEd    Degree of Declination (J2000)
  21- 22 I2     arcmin    DEm    Arcminute of Declination (J2000)
  24- 27 F4.1   arcsec    DEs    Arcsecond of Declination (J2000)
  29- 29 A1     ---     l_Bmag   Upper limit flag on Bmag (1)
  31- 35 F5.2   mag       Bmag   Apparent B-band magnitude
  37- 36 I0     ---     l_Vmag   Upper limit flag on Vmag (1)
  38- 42 F5.2   mag       Vmag   Apparent V-band magnitude
  44- 43 I0     ---     l_Rmag   Upper limit flag on Rmag (1)
  45- 49 F5.2   mag       Rmag   Apparent R-band magnitude
  51- 51 A1     ---     l_imag   Upper limit flag on imag (1)
  53- 57 F5.2   mag       imag   Apparent i-band magnitude
  59- 59 A1     ---     l_zmag   Upper limit flag on zmag (1)
  61- 65 F5.2   mag       zmag   Apparent z-band magnitude
  67- 71 F5.2   mag       NB570  Apparent NB570 band magnitude
  73- 77 F5.3   ---       z      Spectroscopic redshift
  79- 83 F5.2   [10-7W]   logL   Log of the Lyman-alpha luminosity (2)
  85- 89 F5.2   [10-7W] e_logL   Negative error on LogL (2)
  91- 94 F4.2   [10-7W] E_logL   Positive error on LogL (2)
  96-101 F6.2   0.1nm     EW     Rest-frame Equivalent Width of Lyman-alpha emission line (2)
 103-109 F7.2   0.1nm   e_EW     Negative error on EW (2)
 111-116 F6.2   0.1nm   E_EW     Positive error on EW (2)
 118-123 F6.2   mag       MUV    UV magnitude at rest-frame 1500 angstrom (2)
 125-129 F5.2   mag     e_MUV    Negative error on MUV (2)
 131-134 F4.2   mag     E_MUV    Positive error on MUV (2)
--------------------------------------------------------------------------------
Note (1):   The upper limits indicate 2{sigma} detections.
Note (2):   Objects without values are affected by nearby objects in their narrow- and broadband photometry.
--------------------------------------------------------------------------------
 1  2 18 59.81 -  5  6 15.7   25.95  24.76  24.38   24.37   24.41 23.62 3.673 42.92 -0.07 0.06  23.20   -3.50   3.90 -21.50 -0.01 0.01 
 2  2 18 26.24 -  5 10  3.5   25.76  24.70  24.62   24.61   24.49 23.31 3.697 43.10 -0.03 0.03  47.60   -3.80   4.20 -21.28 -0.01 0.01 
 3  2 18 23.83 -  4 58  9.5 > 28.46  26.29  26.59   26.60 > 26.91 23.97 3.688 42.88 -0.05 0.05 135.70  -38.70  54.40 -19.27 -0.10 0.09 
 4  2 18 16.69 -  5  8 19.6   27.98  26.15  26.26   26.13   25.98 24.25 3.677 42.81 -0.07 0.07 117.00  -25.10  30.60 -19.68 -0.06 0.06 
 5  2 17 54.88 -  5  9 14.0   27.84  25.83  26.48   26.43 > 26.91 24.12 3.707 42.92 -0.06 0.05 116.90  -35.50  48.30 -19.39 -0.08 0.08 
 6  2 17 54.86 -  5  3 48.5   27.92  26.24  26.39   26.36   26.11 24.12 3.695 42.83 -0.06 0.05 138.60  -26.20  32.00 -19.53 -0.07 0.07 
 7  2 17 54.09 -  5  7 55.0   27.61  25.65  26.05   26.11   26.66 23.52 3.679 43.09 -0.04 0.03 119.70  -26.50  33.00 -19.77 -0.05 0.05 
 8  2 17 52.79 -  5  7  0.4   27.34  25.60  25.77   25.71   25.84 24.21 3.703 42.81 -0.07 0.06  62.20  -11.30  13.60 -20.14 -0.04 0.04 
 9  2 17 51.03 -  4 56 27.6   27.11  25.56  25.63   25.62   25.46 23.81 3.701 42.97 -0.05 0.04  90.90  -12.40  14.00 -20.28 -0.04 0.04 
10  2 17 21.95 -  5  0 46.8   25.86  24.76  24.74   24.76   24.77 23.27 3.668 43.26 -0.03 0.03  72.20   -6.40   7.10 -21.13 -0.01 0.01 
11  2 17 11.29 -  5 11 44.2   27.21  25.72  25.51   25.50   25.26 24.09 3.689 42.78 -0.07 0.07  54.70   -9.70  11.60 -20.40 -0.03 0.03 
12  2 17  7.85 -  4 53 32.0   26.00  25.13  25.16   25.07   25.09 23.96 3.676 42.85 -0.07 0.07  41.50   -6.90   7.90 -20.75 -0.02 0.02 
13  2 17  1.01 -  5  7 28.8   27.89  26.42  26.99   26.64   26.81 24.12 3.686 42.83 -0.06 0.06 211.00  -64.80  92.20 -19.02 -0.12 0.12 
14  2 18 48.17 -  4 37 55.3   26.64  25.24  25.18   25.17   25.32 23.83 3.660 43.15 -0.05 0.05  77.30  -11.10  12.20 -20.69 -0.02 0.02 
15  2 18 11.77 -  4 44 14.6   26.99  25.58  25.60   25.60   25.79 24.01 3.667 42.98 -0.06 0.05  76.30  -13.30  15.50 -20.27 -0.04 0.04 
16  2 17 27.72 -  4 44 13.9   27.52  25.87  25.62   25.60   25.63 24.02 3.685 42.81 -0.05 0.05  57.20   -8.80   9.90 -20.27 -0.04 0.04 
17  2 19  0.61 -  5 22 17.7 > 28.76  27.53  27.75   27.35 > 26.76 24.49 3.690 42.70 -0.06 0.06 429.20 -181.70 308.70 -18.33 -0.25 0.25 
18  2 18 51.95 -  5 21 36.1 > 28.76  26.78  27.21   27.37 > 26.76 24.47 3.672 42.81 -0.06 0.06 306.90 -111.70 171.60 -18.63 -0.18 0.18 
19  2 18 51.79 -  5 32 10.9   26.15  24.73  24.47   24.44   24.34 23.42 3.671 43.11 -0.03 0.03  42.70   -3.60   3.80 -21.42 -0.01 0.01 
20  2 18 51.24 -  5 22 28.5   26.53  24.98  24.65   24.50   24.55 23.80 3.672 42.89 -0.06 0.05  28.80   -4.20   4.40 -21.28 -0.02 0.02 
21  2 18 50.65 -  5 23 45.1 > 28.76  26.93  27.34   27.32 > 26.76 24.51 3.695 42.69 -0.06 0.06 264.20  -95.10 151.90 -18.59 -0.19 0.19 
22  2 18 50.46 -  5 12  0.9   28.14  26.38  26.40   26.26   25.75 24.11 3.697 42.85 -0.06 0.05 173.80  -45.80  60.90 -19.58 -0.10 0.10 
23  2 18 50.08 -  5 26 11.8   27.17  25.79  25.78   25.53   25.48 24.25 3.673 42.82 -0.06 0.05  74.30  -12.70  15.20 -20.20 -0.04 0.04 
24  2 18 45.56 -  5 27 18.7   26.85  25.55  25.32   25.17   25.28 23.83 3.676 42.94 -0.04 0.04  58.00   -7.50   8.50 -20.61 -0.03 0.03 
25  2 18 22.88 -  5 12 33.7   28.16  26.44  26.37   25.88   25.53 24.52 3.679 42.69 -0.07 0.07 117.20  -24.80  31.50 -19.72 -0.07 0.08 
26  2 17 13.28 -  5 14 17.8   28.21  26.76  27.05 > 27.90 > 26.76 24.53 3.678 42.72 -0.06 0.06 250.30  -88.60 136.20 -18.52 -0.21 0.21 
27  2 17  9.75 -  5 12 30.8   27.27  26.05  26.22   25.87   25.74 24.30 3.692 42.73 -0.06 0.06  96.60  -20.20  26.10 -19.82 -0.07 0.07 
28  2 17  7.82 -  5 18  1.9   27.74  26.07  25.62   24.86   24.31 24.50 3.697   ...   ...  ...    ...     ...    ...    ...   ...  ... 
29  2 20  3.45 -  5 14  4.7   27.61  25.72  25.47   25.37   25.43 24.36 3.697 42.65 -0.08 0.08  34.30   -7.40   9.00 -20.46 -0.03 0.03 
30  2 19 59.77 -  4 59 52.9   27.62  26.59  26.75   26.29   26.03 24.12 3.682   ...   ...  ...    ...     ...    ...    ...   ...  ... 
31  2 19 53.39 -  5  0 52.4   27.21  25.16  25.06   24.69   24.47 23.12 3.683 43.22 -0.02 0.02 108.20   -7.00   7.40 -20.98 -0.02 0.02 
32  2 19 52.68 -  4 53 42.7   27.94  26.60  27.26   27.62 > 26.86 24.25 3.676 42.86 -0.05 0.05 393.60 -134.70 191.90 -18.52 -0.17 0.18 
33  2 19 51.83 -  5 12 51.4   27.35  25.76  25.63   25.55   25.80 23.98 3.696 42.84 -0.06 0.05  55.40  -11.50  13.90 -20.27 -0.04 0.04 
34  2 19 48.62 -  4 59 27.1   27.29  25.76  26.21   26.65 > 26.86 23.84 3.670 43.07 -0.05 0.04 140.00  -43.90  61.80 -19.48 -0.07 0.08 
35  2 19 44.68 -  4 50 55.4   27.15  25.50  25.64   25.33   25.24 23.63 3.665 43.22 -0.03 0.03 173.00  -20.50  23.30 -20.36 -0.04 0.04 
36  2 19 44.22 -  5  6 52.1   26.87  25.60  26.02   25.94   25.86 23.50 3.690 43.07 -0.03 0.03 160.90  -23.10  27.00 -19.90 -0.05 0.05 
37  2 19 38.33 -  4 56 33.2   26.35  25.66  25.77   25.41   25.12 24.36 3.687 42.68 -0.07 0.07  61.90  -10.80  12.70 -20.28 -0.04 0.04 
38  2 19 37.27 -  5  9 16.0   27.50  26.06  25.95   25.82   25.57 24.49 3.697 42.65 -0.07 0.07  63.30  -11.80  14.40 -20.01 -0.05 0.05 
39  2 19 21.67 -  4 49 19.1   26.74  25.35  25.20   24.87   24.65 23.83 3.682   ...   ...  ...    ...     ...    ...    ...   ...  ... 
40  2 19 19.95 -  5  1 51.3   27.79  26.15  26.06   26.14   26.25 24.38 3.670 42.81 -0.07 0.07  80.40  -19.70  24.70 -19.78 -0.06 0.05 
41  2 19 15.39 -  4 55 11.9   26.93  25.54  25.46   25.38   25.22 23.86 3.669 43.03 -0.04 0.04  93.00  -11.80  13.10 -20.46 -0.03 0.03 
42  2 19 13.68 -  4 48 54.8 > 28.74  26.52  27.31   26.74 > 26.86 24.50 3.696 42.70 -0.07 0.06 215.50  -77.40 113.60 -18.80 -0.15 0.15 
43  2 18 56.12 -  4 50 58.7   27.26  26.20  26.01   26.26   26.51 24.17 3.680 42.78 -0.08 0.07  64.00  -20.00  27.40 -19.76 -0.07 0.07 
44  2 16 53.08 -  4 55 24.6   26.93  25.40  25.20   25.13   25.13 24.08 3.706 42.86 -0.06 0.06  44.50   -6.30   7.60 -20.72 -0.02 0.02 
45  2 16 42.59 -  4 58 55.9   26.61  25.62  25.60   25.55   25.49 24.16 3.666 42.94 -0.06 0.06  79.60  -13.70  15.80 -20.30 -0.03 0.04 
46  2 19  4.18 -  5  7 45.1   26.65  25.17  24.85   24.76   24.74 24.04 3.673 42.82 -0.10 0.09  30.20   -6.50   7.50 -21.06 -0.02 0.02 
47  2 18 28.91 -  5 11 51.1   25.96  24.83  24.44   24.49   24.44 23.62 3.689 42.92 -0.07 0.06  23.20   -3.50   3.90 -21.50 -0.01 0.01 
48  2 17 47.73 -  4 52 29.8   25.65  24.39  24.07   23.68   23.41 23.40 3.645 43.10 -0.03 0.03  47.60   -3.80   4.20 -21.28 -0.01 0.01 
49  2 18 37.79 -  4 32 51.7   27.21  25.31  24.98   24.96   24.98 23.40 3.685 42.92 -0.06 0.05 116.90  -35.50  48.30 -19.39 -0.08 0.08 
50  2 18 35.27 -  4 27 59.9   27.71  25.86  25.92   25.81   25.95 23.87 3.698 42.83 -0.06 0.05 138.60  -26.20  32.00 -19.53 -0.07 0.07 
51  2 18 19.49 -  4 33 22.6   26.74  25.28  25.18   25.18   25.28 24.00 3.706 43.09 -0.04 0.03 119.70  -26.50  33.00 -19.77 -0.05 0.05 
52  2 18 13.59 -  4 30 57.2   26.75  25.68  25.57   25.55   25.75 23.97 3.667 42.81 -0.07 0.06  62.20  -11.30  13.60 -20.14 -0.04 0.04 
53  2 17 29.96 -  4 24 20.6   25.93  25.02  25.29   25.24   25.13 23.15 3.689   ...   ...  ...    ...     ...    ...    ...   ...  ... 
54  2 17 11.39 -  4 23 12.8   26.09  25.51  25.44   25.15   25.11 23.90 3.689 42.78 -0.07 0.07  54.70   -9.70  11.60 -20.40 -0.03 0.03 
55  2 18 47.40 -  5 36 56.4   26.18  24.83  24.78   24.71   24.73 23.26 3.676 43.15 -0.05 0.05  77.30  -11.10  12.20 -20.69 -0.02 0.02 
56  2 18 38.52 -  5 20 23.2   26.76  25.18  25.14   25.19   25.52 23.39 3.677   ...   ...  ...    ...     ...    ...    ...   ...  ... 
57  2 18 35.20 -  5 35 50.6   26.72  25.08  25.23   25.17   25.22 23.24 3.666 42.98 -0.06 0.05  76.30  -13.30  15.50 -20.27 -0.04 0.04 
58  2 18 27.72 -  5 19 47.3   27.18  25.63  25.65   25.58   25.81 23.73 3.674   ...   ...  ...    ...     ...    ...    ...   ...  ... 
59  2 17  4.15 -  5 26 52.2   27.93  25.63  26.26   25.56   25.34 24.00 3.644 42.70 -0.06 0.06 429.20 -181.70 308.70 -18.33 -0.25 0.25 
60  2 16 55.30 -  5 24 37.5   26.40  25.36  25.11   25.17   25.28 24.17 3.683 42.81 -0.06 0.06 306.90 -111.70 171.60 -18.63 -0.18 0.18 
61  2 19 17.33 -  5  7 39.3   26.89  25.46  25.67   25.58   25.51 23.76 3.693 43.11 -0.03 0.03  42.70   -3.60   3.80 -21.42 -0.01 0.01 
62  2 19  4.90 -  5 12 43.8   27.33  25.68  25.43   25.23   25.05 24.26 3.676 42.89 -0.06 0.05  28.80   -4.20   4.40 -21.28 -0.02 0.02 
63  2 19  2.88 -  5  7 55.0   26.52  25.39  25.15   24.95   24.96 24.24 3.674 42.69 -0.06 0.06 264.20  -95.10 151.90 -18.59 -0.19 0.19 
64  2 16 36.19 -  4 59  7.7   27.40  25.40  25.65   25.29   25.17 23.23 3.663 42.85 -0.06 0.05 173.80  -45.80  60.90 -19.58 -0.10 0.10 
65  2 16 28.66 -  5 15 19.6   26.63  25.37  25.36   25.43   25.18 23.66 3.679   ...   ...  ...    ...     ...    ...    ...   ...  ... 
66  2 16 23.02 -  5  9 27.0   27.37  25.76  26.05   25.95   25.98 23.71 3.676 42.82 -0.06 0.05  74.30  -12.70  15.20 -20.20 -0.04 0.04 
67  2 16  9.67 -  4 43 57.7   25.69  24.33  23.95   23.82   23.72 22.95 3.679 42.94 -0.04 0.04  58.00   -7.50   8.50 -20.61 -0.03 0.03 
68  2 16  3.90 -  5  5 15.5   27.59  25.83  26.01   25.83   25.79 23.98 3.664   ...   ...  ...    ...     ...    ...    ...   ...  ... 
69  2 15 46.88 -  5  6 21.6   26.28  24.88  24.70   24.65   24.85 23.67 3.692   ...   ...  ...    ...     ...    ...    ...   ...  ... 
70  2 15 36.03 -  5 15 22.4   26.63  25.37  25.50   25.41   25.58 23.49 3.696 43.31 -0.02 0.02 127.30  -12.60  13.90 -20.67 -0.02 0.03 
71  2 15 24.96 -  5 12 17.0   26.33  25.11  24.83   24.78   24.68 23.88 3.675 42.69 -0.07 0.07 117.20  -24.80  31.50 -19.72 -0.07 0.08 


==> tab3.txt <==
Title: A spectroscopic survey of Ly{alpha} emitters and Ly{alpha} luminosity function at Redshifts 3.7 and 4.8
Authors: Weiyang Liu, Linhua Jiang
Table: Properties of the z~4.8 LAEs
================================================================================
Byte-by-byte Description of file: tab3.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
   1-  2 I2     ---       Num    Number identifier
   4-  5 I2     h         RAh    Hour of Right Ascension (J2000)
   7-  8 I2     min       RAm    Minute of Right Ascension (J2000)
  10- 14 F5.2   s         RAs    Second of Right Ascension (J2000)
  16- 16 A1     ---       DE-    Sign of Declination (J2000)
  18- 19 I2     deg       DEd    Degree of Declination (J2000)
  21- 22 I2     arcmin    DEm    Arcminute of Declination (J2000)
  24- 27 F4.1   arcsec    DEs    Arcsecond of Declination (J2000)
  29- 29 A1     ---     l_Bmag   Upper limit flag on Bmag (1)
  31- 35 F5.2   mag       Bmag   Apparent B-band magnitude
  37- 37 A1     ---     l_Vmag   Upper limit flag on Vmag (1)
  39- 43 F5.2   mag       Vmag   Apparent V-band magnitude
  45- 45 A1     ---     l_Rmag   Upper limit flag on Rmag (1)
  47- 51 F5.2   mag       Rmag   Apparent R-band magnitude
  53- 52 I0     ---     l_imag   Upper limit flag on imag (1)
  54- 58 F5.2   mag       imag   Apparent i-band magnitude
  60- 60 A1     ---     l_zmag   Upper limit flag on zmag (1)
  62- 66 F5.2   mag       zmag   Apparent z-band magnitude
  68- 72 F5.2   mag       NB     Apparent NB704 or NB711 band magnitude
  74- 78 F5.3   ---       z      Spectroscopic redshift
  80- 84 F5.2   [10-7W]   logL   Log of the Lyman-alpha luminosity (2)
  86- 90 F5.2   [10-7W] e_logL   Negative error on LogL (2)
  92- 95 F4.2   [10-7W] E_logL   Positive error on LogL (2)
  97-102 F6.2   0.1nm     EW     Rest-frame Equivalent Width of Lyman-alpha emission line (2)
 104-110 F7.2   0.1nm   e_EW     Negative error on EW (2)
 112-117 F6.2   0.1nm   E_EW     Positive error on EW (2)
 119-124 F6.2   mag       MUV    UV magnitude at rest-frame 1500 angstrom (2)
 126-130 F5.2   mag     e_MUV    Negative error on MUV (2)
 132-135 F4.2   mag     E_MUV    Positive error on MUV (2)
--------------------------------------------------------------------------------
Note (1):   The upper limits indicate 2{sigma} detections.
Note (2):   Objects without values are affected by nearby objects in their narrow- and broadband photometry.
--------------------------------------------------------------------------------
 1 13 25 32.38 + 27 28 13.0   28.35   27.20   26.49  25.76   25.65 25.08 4.781 42.48 -0.07 0.07  20.70   -3.70   4.00 -20.52 -0.05 0.05 
 2 13 25 31.17 + 27 27  7.3 > 28.76 > 28.20   26.46  25.53   25.47 24.62 4.804 42.78 -0.04 0.04  34.50   -3.30   3.70 -20.71 -0.04 0.04 
 3 13 25 30.95 + 27 32 44.8 > 28.76 > 28.20   27.72  27.27   27.52 24.78 4.798 42.80 -0.03 0.03 441.00 -158.90 326.20 -17.99 -0.43 0.58 
 4 13 25 30.61 + 27 38 39.2 > 28.76 > 28.20   28.03  27.24   27.64 25.07 4.769 42.72 -0.05 0.05 253.40  -81.00 154.60 -18.39 -0.34 0.45 
 5 13 25 30.36 + 27 19 15.5 > 28.76 > 28.20   26.74  25.90   26.07 24.18 4.802 43.02 -0.02 0.02 106.80  -10.20  11.50 -20.09 -0.08 0.08 
 6 13 25 29.95 + 27 38 11.7 > 28.76 > 28.20   26.83  26.08   26.11 25.08 4.813 42.68 -0.05 0.05  46.70   -6.90   8.30 -20.12 -0.09 0.09 
 7 13 25 29.83 + 27 42 18.6 > 28.76 > 28.20   27.07  26.29   26.48 25.39 4.807 42.49 -0.06 0.06  35.50   -5.80   7.20 -19.95 -0.07 0.08 
 8 13 25 26.49 + 27 35 59.7 > 28.76 > 28.20   27.92  27.44 > 27.78 25.49 4.778 42.50 -0.06 0.06 144.60  -40.60  64.50 -18.44 -0.27 0.32 
 9 13 25 21.23 + 27 22 29.0 > 28.76 > 28.20   27.47  26.95   26.86 24.96 4.783 42.71 -0.04 0.03 153.60  -29.90  39.20 -18.90 -0.19 0.20 
10 13 25 20.55 + 27 21 57.1 > 28.76 > 28.20   26.51  25.78   25.55 24.97 4.803 42.63 -0.04 0.04  30.00   -3.30   3.70 -20.48 -0.05 0.05 
11 13 25 18.41 + 27 20  9.8 > 28.76 > 28.20   27.40  26.42   26.95 24.84 4.799 42.74 -0.03 0.03  84.70  -10.40  13.10 -19.64 -0.10 0.11 
12 13 25 17.24 + 27 19  8.5 > 28.76   28.11   26.65  25.80   25.81 24.46 4.787 42.86 -0.02 0.02  57.10   -4.80   5.10 -20.35 -0.05 0.05 
13 13 25 16.12 + 27 15 32.3   28.60 > 28.20   27.55  27.47 > 27.78 25.45 4.780 42.51 -0.06 0.06 160.50  -49.70  84.50 -18.37 -0.31 0.37 
14 13 25 12.86 + 27 17 21.3 > 28.76 > 28.20   27.17  26.48 > 27.78 24.78 4.798 42.77 -0.03 0.03 100.00  -13.80  17.00 -19.53 -0.12 0.12 
15 13 25  5.49 + 27 42  4.7   27.35   27.95   26.67  26.16   26.04 25.40 4.778   ...   ...  ...    ...     ...    ...    ...   ...  ... 
16 13 24 59.81 + 27 34 24.9 > 28.76 > 28.20   26.97  25.87   26.17 25.00 4.812 42.69 -0.04 0.04  38.10   -4.10   4.50 -20.36 -0.05 0.05 
17 13 24 59.44 + 27 15 10.3 > 28.76 > 28.20   27.18  26.41   26.35 24.69 4.773 42.82 -0.03 0.03 107.10  -15.70  18.80 -19.58 -0.12 0.13 
18 13 24 55.03 + 27 13 11.0 > 28.76 > 28.20   26.95  26.24   25.89 24.73 4.778   ...   ...  ...    ...     ...    ...    ...   ...  ... 
19 13 24 50.89 + 27 25 25.2 > 28.76 > 28.20   27.59  26.87   27.23 25.12 4.793 42.63 -0.04 0.04 105.90  -18.00  22.00 -19.12 -0.14 0.14 
20 13 24 46.81 + 27 36  4.2 > 28.76 > 28.20   27.63  26.97   27.07 25.31 4.802 42.57 -0.04 0.04  96.90  -17.30  22.30 -19.05 -0.15 0.16 
21 13 24 45.39 + 27 26  7.2 > 28.76 > 28.20   26.53  25.73   26.11 23.94 4.790 43.11 -0.01 0.01 112.10   -6.90   7.00 -20.24 -0.05 0.05 
22 13 24 44.58 + 27 38 24.7 > 28.76 > 28.20   27.63  26.47   27.31 24.87 4.814 42.82 -0.03 0.03 113.90  -14.00  16.50 -19.50 -0.10 0.10 
23 13 24 44.50 + 27 32 23.6   28.71   27.50   26.09  25.66   25.94 24.37 4.743 43.37 -0.03 0.02 255.00  -29.60  33.40 -20.01 -0.08 0.08 
24 13 24 42.08 + 27 19  3.0 > 28.76 > 28.20   28.31  27.10   27.11 25.33 4.796 42.55 -0.05 0.05 110.00  -23.00  31.00 -18.88 -0.18 0.20 
25 13 24 39.89 + 27 26 22.3 > 28.76 > 28.20   26.94  26.47   26.77 24.17 4.776 43.05 -0.02 0.01 282.90  -37.50  46.10 -19.09 -0.13 0.15 
26 13 24 39.12 + 27 18 29.0 > 28.76   27.98   26.80  26.20   25.77 24.95 4.766 42.71 -0.04 0.04  59.50   -8.00   8.80 -19.93 -0.07 0.07 
27 13 24 37.30 + 27 33 20.6 > 28.76 > 28.20   26.92  26.16   25.88 24.53 4.782 42.85 -0.02 0.02  86.80   -8.50   9.10 -19.89 -0.07 0.07 
28 13 24 29.99 + 27 16 49.7 > 28.76 > 28.20   27.24  26.40   26.37 24.70 4.814 42.88 -0.03 0.03 131.40  -17.20  20.80 -19.51 -0.11 0.12 
29 13 24 27.99 + 27 27 23.3 > 28.76 > 28.20   28.47  27.97 > 27.78 25.50 4.794 42.51 -0.05 0.05 407.40 -196.30 484.80 -17.35 -0.57 0.98 
30 13 24 27.42 + 27 16 15.4 > 28.76 > 28.20   27.56  26.75   26.82 25.39 4.822 42.68 -0.05 0.05 103.20  -19.50  25.10 -19.25 -0.14 0.15 
31 13 24 23.93 + 27 18 51.8 > 28.76   27.93   27.51  26.68   26.59 25.18 4.793 42.59 -0.04 0.04  73.50  -11.50  13.80 -19.41 -0.11 0.12 
32 13 24 21.54 + 27 45 22.9 > 28.76 > 28.20   26.23  25.51   25.53 24.79 4.755   ...   ...  ...    ...     ...    ...    ...   ...  ... 
33 13 24 20.39 + 27 25 17.3 > 28.76 > 28.20   27.67  27.65   27.72 25.24 4.779 42.62 -0.04 0.04 349.30 -122.40 257.70 -17.78 -0.41 0.56 
34 13 24 19.23 + 27 25 34.8 > 28.76 > 28.20   27.33  26.17   26.09 25.23 4.787 42.49 -0.05 0.05  31.90   -4.60   5.20 -20.07 -0.06 0.06 
35 13 24 18.98 + 27 26 55.6 > 28.76   28.06   27.31  26.57   26.51 25.20 4.771 42.59 -0.05 0.04  63.80   -9.30  11.00 -19.55 -0.08 0.09 
36 13 24 18.16 + 27 29 33.6 > 28.76   27.99   27.17  26.35   26.44 25.20 4.787 42.54 -0.05 0.05  43.80   -6.10   7.10 -19.84 -0.07 0.08 
37 13 24 17.09 + 27 40 42.8 > 28.76   28.10   27.01  26.63   26.48 25.17 4.765   ...   ...  ...    ...     ...    ...    ...   ...  ... 
38 13 24 10.42 + 27 13 23.2 > 28.76   27.55   26.29  25.39   25.32 24.19 4.802 42.98 -0.02 0.02  50.60   -3.40   3.60 -20.79 -0.04 0.04 
39 13 24  9.37 + 27 34 14.7   28.08   27.96   26.51  26.00   26.00 24.31 4.802 42.96 -0.02 0.02 100.00   -7.90   8.60 -20.01 -0.06 0.06 
40 13 24  5.57 + 27 13 30.0   28.33 > 28.20   26.90  26.64   26.93 24.74 4.783 42.79 -0.03 0.03 132.40  -19.70  25.30 -19.27 -0.13 0.14 
41 13 24  4.25 + 27 32 55.9 > 28.76   27.60   26.91  26.13   26.01 25.43 4.806 42.44 -0.06 0.06  26.50   -4.10   4.70 -20.14 -0.06 0.06 
42 13 24  4.13 + 27 34 24.0 > 28.76 > 28.20   26.99  26.97   26.91 24.78 4.769 42.84 -0.03 0.03 266.50  -55.60  76.40 -18.63 -0.21 0.24 
43 13 24  4.13 + 27 15 22.1 > 28.76 > 28.20   27.55  26.60   26.70 25.15 4.811 42.67 -0.04 0.04  82.70  -12.10  14.20 -19.47 -0.10 0.11 
44 13 23 59.42 + 27 26 22.9   28.55   27.78   26.69  25.98   26.06 24.51 4.769 42.89 -0.02 0.02  76.70   -6.50   7.50 -20.10 -0.06 0.06 
45 13 23 59.18 + 27 17 37.6 > 28.76 > 28.20   26.37  25.68   26.18 23.57 4.808 43.30 -0.01 0.01 218.20  -17.50  20.20 -20.00 -0.08 0.09 
46 13 23 58.49 + 27 27 29.8 > 28.76 > 28.20   27.44  26.59   26.71 24.96 4.781 42.68 -0.03 0.03  87.40  -11.80  13.90 -19.45 -0.10 0.11 
47 13 23 55.28 + 27 29 41.1 > 28.76 > 28.20   27.84  27.00   27.57 25.26 4.805 42.60 -0.04 0.04 111.60  -20.90  27.10 -18.97 -0.16 0.18 
48 13 23 46.23 + 27 31  0.4 > 28.76 > 28.20   26.25  25.93   26.23 23.83 4.764 43.26 -0.01 0.01 271.50  -25.30  29.50 -19.67 -0.09 0.09 
49 13 23 42.05 + 27 26 29.9 > 28.76 > 28.20   27.34  26.56   26.58 25.35 4.766 42.54 -0.07 0.06  55.90  -11.40  13.80 -19.59 -0.11 0.11 
50 13 25 19.13 + 27 49  7.7     ...     ...   26.75  26.11     ... 25.05 4.794 42.60 -0.05 0.04  39.40   -8.10   9.60 -20.11 -0.17 0.17 
51 13 25 12.79 + 27 52 41.6     ...     ...   27.65  26.61     ... 25.08 4.788 42.63 -0.05 0.04  74.90  -22.70  31.90 -19.48 -0.31 0.33 
52 13 25 10.04 + 27 47 11.2     ...     ...   27.11  26.39     ... 24.78 4.798 42.76 -0.03 0.03  86.50  -20.40  28.20 -19.66 -0.24 0.27 
53 13 24 49.00 + 27 58 27.4     ...     ... > 28.94  26.66     ... 24.85 4.797 42.75 -0.04 0.03 117.40  -38.70  65.70 -19.29 -0.38 0.44 
54 13 24 42.40 + 28  0 26.8     ...     ...   27.71  27.11     ... 25.23 4.801 42.60 -0.05 0.04 133.50  -62.00 142.20 -18.80 -0.58 0.76 
55 13 24 38.99 + 27 46 56.5     ...     ...   26.42  25.39     ... 24.85 4.782   ...   ...  ...    ...     ...    ...    ...   ...  ... 
56 13 24 20.03 + 27 56 28.4     ...     ...   26.41  25.54     ... 24.42 4.787 42.85 -0.03 0.03  41.70   -5.80   6.50 -20.66 -0.11 0.11 
57 13 24 16.16 + 27 51 39.4     ...     ...   27.90  26.75     ... 24.97 4.798 42.70 -0.04 0.04 111.50  -36.50  59.80 -19.22 -0.37 0.42 
58 13 24 12.70 + 27 50  7.8     ...     ...   26.93  26.41     ... 24.81 4.805 42.77 -0.03 0.03  91.40  -24.20  33.20 -19.63 -0.29 0.30 
59 13 24  3.23 + 27 47 41.9     ...     ...   27.51  26.89     ... 25.40 4.761 42.61 -0.08 0.06 101.70  -40.10  71.30 -19.11 -0.41 0.48 
60 13 23 59.63 + 27 50 55.1     ...     ...   28.30  26.65     ... 25.20 4.813 42.66 -0.05 0.04  86.90  -26.60  41.50 -19.40 -0.33 0.37 
61 13 23 48.08 + 28  0 58.6     ...     ...   28.57  26.15     ... 24.39 4.797 42.93 -0.03 0.02 108.50  -25.30  33.70 -19.83 -0.25 0.26 
62 13 23 46.86 + 27 59 24.2     ...     ...   26.56  25.35     ... 24.88 4.805 42.61 -0.05 0.05  18.50   -3.00   3.40 -20.96 -0.09 0.09 
63 13 23 46.50 + 27 56 31.8     ...     ...   25.97  24.83     ... 23.97 4.789 42.99 -0.02 0.02  28.80   -2.40   2.70 -21.42 -0.06 0.06 
64 13 24 18.06 + 27 43 19.6 > 28.76 > 28.20   27.60  26.20   26.63 23.90 4.848 43.07 -0.02 0.02 192.10  -23.80  28.80 -19.55 -0.10 0.11 
65 13 24 17.39 + 27 42 20.8 > 28.76 > 28.20   27.42  26.35   26.57 24.73 4.850 42.68 -0.06 0.05  62.40  -10.30  12.20 -19.82 -0.09 0.09 
66 13 24  7.68 + 27 36 19.5 > 28.76 > 28.20   26.53  25.32   24.81 24.60 4.836   ...   ...  ...    ...     ...    ...    ...   ...  ... 
67 13 24  1.71 + 27 44 26.5 > 28.76 > 28.20   27.16  26.29   26.88 24.31 4.851 42.87 -0.04 0.04 103.70  -15.00  18.30 -19.73 -0.10 0.11 
68 13 24 24.06 + 27 46 41.9     ...     ...   28.00  27.01     ... 24.84 4.835 42.82 -0.06 0.06 284.50 -146.20 408.00 -18.52 -0.68 0.90 
69 13 23 50.23 + 27 49 59.3     ...     ...   28.18  27.44     ... 24.83 4.839 42.79 -0.07 0.06 741.80 -594.50 615.60 -17.39 -1.62 0.65 

